High-performance generation of the Hamiltonian and Overlap matrices in FLAPW methods

One of the greatest efforts of computational scientists is to translate the mathematical model describing a class of physical phenomena into large and complex codes. Many of these codes face the difficulty of implementing the mathematical operations in the model in terms of low level optimized kernels offering both performance and portability. Legacy codes suffer from the additional curse of rigid design choices based on outdated performance metrics (e.g. minimization of memory footprint). Using a representative code from the Materials Science community, we propose a methodology to restructure the most expensive operations in terms of an optimized combination of dense linear algebra kernels. The resulting algorithm guarantees an increased performance and an extended life span of this code enabling larger scale simulations.

==> figures/data/performance/NaCl.36.Haswell.1.dat <==
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30


==> figures/data/performance/NaCl.36.Haswell.24.dat <==
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73


==> figures/data/performance/NaCl.36.Haswell.x.dat <==
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73


==> figures/data/performance/NaCl.36.IvyBridge.1.dat <==
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65


==> figures/data/performance/NaCl.36.IvyBridge.20.dat <==
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47


==> figures/data/performance/NaCl.36.IvyBridge.x.dat <==
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47


==> figures/data/performance/NaCl.36.x.x.dat <==
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47


==> figures/data/performance/NaCl.40.Haswell.1.dat <==
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81


==> figures/data/performance/NaCl.40.Haswell.20.dat <==
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78


==> figures/data/performance/NaCl.40.Haswell.24.dat <==
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97


==> figures/data/performance/NaCl.40.Haswell.x.dat <==
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81
NaCl	4.0	     Haswell	2	49	512	9273	599.617	1497.94
NaCl	4.0	     Haswell	3	49	512	9273	512.921	1150.20
NaCl	4.0	     Haswell	4	49	512	9273	320.207	779.61
NaCl	4.0	     Haswell	5	49	512	9273	330.078	656.90
NaCl	4.0	     Haswell	6	49	512	9273	234.525	550.92
NaCl	4.0	     Haswell	7	49	512	9273	211.619	488.68
NaCl	4.0	     Haswell	8	49	512	9273	185.119	416.06
NaCl	4.0	     Haswell	9	49	512	9273	179.039	393.80
NaCl	4.0	     Haswell	10	49	512	9273	161.161	367.26
NaCl	4.0	     Haswell	11	49	512	9273	146.922	324.36
NaCl	4.0	     Haswell	12	49	512	9273	135.092	300.60
NaCl	4.0	     Haswell	13	49	512	9273	125.94	308.09
NaCl	4.0	     Haswell	14	49	512	9273	118.156	264.61
NaCl	4.0	     Haswell	15	49	512	9273	116.316	238.02
NaCl	4.0	     Haswell	16	49	512	9273	113.466	236.73
NaCl	4.0	     Haswell	17	49	512	9273	107.625	278.65
NaCl	4.0	     Haswell	18	49	512	9273	103.547	212.47
NaCl	4.0	     Haswell	19	49	512	9273	104.647	214.02
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78
NaCl	4.0	     Haswell	21	49	512	9273	105.825	257.40
NaCl	4.0	     Haswell	22	49	512	9273	103.763	263.99
NaCl	4.0	     Haswell	23	49	512	9273	98.18	208.93
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97


==> figures/data/performance/NaCl.40.IvyBridge.1.dat <==
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89


==> figures/data/performance/NaCl.40.IvyBridge.20.dat <==
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26


==> figures/data/performance/NaCl.40.IvyBridge.x.dat <==
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89
NaCl	4.0	   IvyBridge	2	49	512	9273	966.092	1475.55
NaCl	4.0	   IvyBridge	3	49	512	9273	658.106	981.77
NaCl	4.0	   IvyBridge	4	49	512	9273	501.361	774.21
NaCl	4.0	   IvyBridge	5	49	512	9273	413.789	621.57
NaCl	4.0	   IvyBridge	6	49	512	9273	348.814	540.75
NaCl	4.0	   IvyBridge	7	49	512	9273	308.987	473.28
NaCl	4.0	   IvyBridge	8	49	512	9273	277.958	425.51
NaCl	4.0	   IvyBridge	9	49	512	9273	255.247	389.96
NaCl	4.0	   IvyBridge	10	49	512	9273	234.253	373.21
NaCl	4.0	   IvyBridge	11	49	512	9273	218.036	359.23
NaCl	4.0	   IvyBridge	12	49	512	9273	205.077	336.65
NaCl	4.0	   IvyBridge	13	49	512	9273	205.125	414.94
NaCl	4.0	   IvyBridge	14	49	512	9273	191.682	312.82
NaCl	4.0	   IvyBridge	15	49	512	9273	180.234	330.28
NaCl	4.0	   IvyBridge	16	49	512	9273	165.355	279.46
NaCl	4.0	   IvyBridge	17	49	512	9273	159.469	290.48
NaCl	4.0	   IvyBridge	18	49	512	9273	161.995	314.15
NaCl	4.0	   IvyBridge	19	49	512	9273	167.06	325.45
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26


==> figures/data/performance/NaCl.40.x.x.dat <==
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81
NaCl	4.0	     Haswell	10	49	512	9273	161.161	367.26
NaCl	4.0	     Haswell	11	49	512	9273	146.922	324.36
NaCl	4.0	     Haswell	12	49	512	9273	135.092	300.60
NaCl	4.0	     Haswell	13	49	512	9273	125.94	308.09
NaCl	4.0	     Haswell	14	49	512	9273	118.156	264.61
NaCl	4.0	     Haswell	15	49	512	9273	116.316	238.02
NaCl	4.0	     Haswell	16	49	512	9273	113.466	236.73
NaCl	4.0	     Haswell	17	49	512	9273	107.625	278.65
NaCl	4.0	     Haswell	18	49	512	9273	103.547	212.47
NaCl	4.0	     Haswell	19	49	512	9273	104.647	214.02
NaCl	4.0	     Haswell	2	49	512	9273	599.617	1497.94
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78
NaCl	4.0	     Haswell	21	49	512	9273	105.825	257.40
NaCl	4.0	     Haswell	22	49	512	9273	103.763	263.99
NaCl	4.0	     Haswell	23	49	512	9273	98.18	208.93
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97
NaCl	4.0	     Haswell	3	49	512	9273	512.921	1150.20
NaCl	4.0	     Haswell	4	49	512	9273	320.207	779.61
NaCl	4.0	     Haswell	5	49	512	9273	330.078	656.90
NaCl	4.0	     Haswell	6	49	512	9273	234.525	550.92
NaCl	4.0	     Haswell	7	49	512	9273	211.619	488.68
NaCl	4.0	     Haswell	8	49	512	9273	185.119	416.06
NaCl	4.0	     Haswell	9	49	512	9273	179.039	393.80
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89
NaCl	4.0	   IvyBridge	10	49	512	9273	234.253	373.21
NaCl	4.0	   IvyBridge	11	49	512	9273	218.036	359.23
NaCl	4.0	   IvyBridge	12	49	512	9273	205.077	336.65
NaCl	4.0	   IvyBridge	13	49	512	9273	205.125	414.94
NaCl	4.0	   IvyBridge	14	49	512	9273	191.682	312.82
NaCl	4.0	   IvyBridge	15	49	512	9273	180.234	330.28
NaCl	4.0	   IvyBridge	16	49	512	9273	165.355	279.46
NaCl	4.0	   IvyBridge	17	49	512	9273	159.469	290.48
NaCl	4.0	   IvyBridge	18	49	512	9273	161.995	314.15
NaCl	4.0	   IvyBridge	19	49	512	9273	167.06	325.45
NaCl	4.0	   IvyBridge	2	49	512	9273	966.092	1475.55
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26
NaCl	4.0	   IvyBridge	3	49	512	9273	658.106	981.77
NaCl	4.0	   IvyBridge	4	49	512	9273	501.361	774.21
NaCl	4.0	   IvyBridge	5	49	512	9273	413.789	621.57
NaCl	4.0	   IvyBridge	6	49	512	9273	348.814	540.75
NaCl	4.0	   IvyBridge	7	49	512	9273	308.987	473.28
NaCl	4.0	   IvyBridge	8	49	512	9273	277.958	425.51
NaCl	4.0	   IvyBridge	9	49	512	9273	255.247	389.96


==> figures/data/performance/NaCl.x.Haswell.1.dat <==
NaCl	2.5	     Haswell	1	49	512	2256	78.472	177.46
NaCl	2.6	     Haswell	1	49	512	2560	101.537	222.04
NaCl	2.7	     Haswell	1	49	512	2848	118.631	273.89
NaCl	2.8	     Haswell	1	49	512	3197	153.899	350.77
NaCl	2.9	     Haswell	1	49	512	3560	188.024	441.77
NaCl	3.0	     Haswell	1	49	512	3893	218.035	491.49
NaCl	3.1	     Haswell	1	49	512	4323	271.542	614.90
NaCl	3.2	     Haswell	1	49	512	4719	311.057	746.28
NaCl	3.3	     Haswell	1	49	512	5184	383.509	902.57
NaCl	3.4	     Haswell	1	49	512	5692	450.447	1070.00
NaCl	3.5	     Haswell	1	49	512	6217	531.263	1293.36
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.7	     Haswell	1	49	512	7334	718.224	1783.95
NaCl	3.8	     Haswell	1	49	512	7946	861.725	2107.76
NaCl	3.9	     Haswell	1	49	512	8598	1010.8	2462.64
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81


==> figures/data/performance/NaCl.x.Haswell.20.dat <==
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78


==> figures/data/performance/NaCl.x.Haswell.24.dat <==
NaCl	2.5	     Haswell	24	49	512	2256	14.239	13.61
NaCl	2.6	     Haswell	24	49	512	2560	15.471	19.41
NaCl	2.7	     Haswell	24	49	512	2848	18.147	21.98
NaCl	2.8	     Haswell	24	49	512	3197	24.392	29.30
NaCl	2.9	     Haswell	24	49	512	3560	25.746	34.56
NaCl	3.0	     Haswell	24	49	512	3893	29.988	42.11
NaCl	3.1	     Haswell	24	49	512	4323	33.487	50.76
NaCl	3.2	     Haswell	24	49	512	4719	39.705	59.03
NaCl	3.3	     Haswell	24	49	512	5184	39.138	67.67
NaCl	3.4	     Haswell	24	49	512	5692	45.027	84.24
NaCl	3.5	     Haswell	24	49	512	6217	63.893	104.11
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73
NaCl	3.7	     Haswell	24	49	512	7334	76.507	150.25
NaCl	3.8	     Haswell	24	49	512	7946	84.392	167.46
NaCl	3.9	     Haswell	24	49	512	8598	100.554	171.03
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97


==> figures/data/performance/NaCl.x.Haswell.x.dat <==
NaCl	2.5	     Haswell	1	49	512	2256	78.472	177.46
NaCl	2.6	     Haswell	1	49	512	2560	101.537	222.04
NaCl	2.7	     Haswell	1	49	512	2848	118.631	273.89
NaCl	2.8	     Haswell	1	49	512	3197	153.899	350.77
NaCl	2.9	     Haswell	1	49	512	3560	188.024	441.77
NaCl	3.0	     Haswell	1	49	512	3893	218.035	491.49
NaCl	3.1	     Haswell	1	49	512	4323	271.542	614.90
NaCl	3.2	     Haswell	1	49	512	4719	311.057	746.28
NaCl	3.3	     Haswell	1	49	512	5184	383.509	902.57
NaCl	3.4	     Haswell	1	49	512	5692	450.447	1070.00
NaCl	3.5	     Haswell	1	49	512	6217	531.263	1293.36
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.7	     Haswell	1	49	512	7334	718.224	1783.95
NaCl	3.8	     Haswell	1	49	512	7946	861.725	2107.76
NaCl	3.9	     Haswell	1	49	512	8598	1010.8	2462.64
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81
NaCl	4.0	     Haswell	2	49	512	9273	599.617	1497.94
NaCl	4.0	     Haswell	3	49	512	9273	512.921	1150.20
NaCl	4.0	     Haswell	4	49	512	9273	320.207	779.61
NaCl	4.0	     Haswell	5	49	512	9273	330.078	656.90
NaCl	4.0	     Haswell	6	49	512	9273	234.525	550.92
NaCl	4.0	     Haswell	7	49	512	9273	211.619	488.68
NaCl	4.0	     Haswell	8	49	512	9273	185.119	416.06
NaCl	4.0	     Haswell	9	49	512	9273	179.039	393.80
NaCl	4.0	     Haswell	10	49	512	9273	161.161	367.26
NaCl	4.0	     Haswell	11	49	512	9273	146.922	324.36
NaCl	4.0	     Haswell	12	49	512	9273	135.092	300.60
NaCl	4.0	     Haswell	13	49	512	9273	125.94	308.09
NaCl	4.0	     Haswell	14	49	512	9273	118.156	264.61
NaCl	4.0	     Haswell	15	49	512	9273	116.316	238.02
NaCl	4.0	     Haswell	16	49	512	9273	113.466	236.73
NaCl	4.0	     Haswell	17	49	512	9273	107.625	278.65
NaCl	4.0	     Haswell	18	49	512	9273	103.547	212.47
NaCl	4.0	     Haswell	19	49	512	9273	104.647	214.02
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78
NaCl	4.0	     Haswell	21	49	512	9273	105.825	257.40
NaCl	4.0	     Haswell	22	49	512	9273	103.763	263.99
NaCl	4.0	     Haswell	23	49	512	9273	98.18	208.93
NaCl	2.5	     Haswell	24	49	512	2256	14.239	13.61
NaCl	2.6	     Haswell	24	49	512	2560	15.471	19.41
NaCl	2.7	     Haswell	24	49	512	2848	18.147	21.98
NaCl	2.8	     Haswell	24	49	512	3197	24.392	29.30
NaCl	2.9	     Haswell	24	49	512	3560	25.746	34.56
NaCl	3.0	     Haswell	24	49	512	3893	29.988	42.11
NaCl	3.1	     Haswell	24	49	512	4323	33.487	50.76
NaCl	3.2	     Haswell	24	49	512	4719	39.705	59.03
NaCl	3.3	     Haswell	24	49	512	5184	39.138	67.67
NaCl	3.4	     Haswell	24	49	512	5692	45.027	84.24
NaCl	3.5	     Haswell	24	49	512	6217	63.893	104.11
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73
NaCl	3.7	     Haswell	24	49	512	7334	76.507	150.25
NaCl	3.8	     Haswell	24	49	512	7946	84.392	167.46
NaCl	3.9	     Haswell	24	49	512	8598	100.554	171.03
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97


==> figures/data/performance/NaCl.x.IvyBridge.1.dat <==
NaCl	2.5	   IvyBridge	1	49	512	2256	126.499	178.75
NaCl	2.6	   IvyBridge	1	49	512	2560	161.009	232.09
NaCl	2.7	   IvyBridge	1	49	512	2848	190.873	272.11
NaCl	2.8	   IvyBridge	1	49	512	3197	242.192	358.14
NaCl	2.9	   IvyBridge	1	49	512	3560	294.617	437.81
NaCl	3.0	   IvyBridge	1	49	512	3893	355.287	512.88
NaCl	3.1	   IvyBridge	1	49	512	4323	427.114	649.17
NaCl	3.2	   IvyBridge	1	49	512	4719	509.538	784.92
NaCl	3.3	   IvyBridge	1	49	512	5184	607.11	916.30
NaCl	3.4	   IvyBridge	1	49	512	5692	737.5	1103.86
NaCl	3.5	   IvyBridge	1	49	512	6217	874.685	1313.60
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.7	   IvyBridge	1	49	512	7334	1197.26	1876.08
NaCl	3.8	   IvyBridge	1	49	512	7946	1416.22	2128.17
NaCl	3.9	   IvyBridge	1	49	512	8598	1627.69	2568.80
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89


==> figures/data/performance/NaCl.x.IvyBridge.20.dat <==
NaCl	2.5	   IvyBridge	20	49	512	2256	18.8	19.13
NaCl	2.6	   IvyBridge	20	49	512	2560	22.092	24.48
NaCl	2.7	   IvyBridge	20	49	512	2848	24.583	29.50
NaCl	2.8	   IvyBridge	20	49	512	3197	33.838	41.66
NaCl	2.9	   IvyBridge	20	49	512	3560	39.479	46.25
NaCl	3.0	   IvyBridge	20	49	512	3893	47.854	65.68
NaCl	3.1	   IvyBridge	20	49	512	4323	48.071	60.77
NaCl	3.2	   IvyBridge	20	49	512	4719	57.278	70.36
NaCl	3.3	   IvyBridge	20	49	512	5184	66.252	107.81
NaCl	3.4	   IvyBridge	20	49	512	5692	79.308	119.31
NaCl	3.5	   IvyBridge	20	49	512	6217	79.801	132.63
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47
NaCl	3.7	   IvyBridge	20	49	512	7334	111.026	160.12
NaCl	3.8	   IvyBridge	20	49	512	7946	128.724	177.58
NaCl	3.9	   IvyBridge	20	49	512	8598	160.416	251.71
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26


==> figures/data/performance/NaCl.x.IvyBridge.x.dat <==
NaCl	2.5	   IvyBridge	1	49	512	2256	126.499	178.75
NaCl	2.6	   IvyBridge	1	49	512	2560	161.009	232.09
NaCl	2.7	   IvyBridge	1	49	512	2848	190.873	272.11
NaCl	2.8	   IvyBridge	1	49	512	3197	242.192	358.14
NaCl	2.9	   IvyBridge	1	49	512	3560	294.617	437.81
NaCl	3.0	   IvyBridge	1	49	512	3893	355.287	512.88
NaCl	3.1	   IvyBridge	1	49	512	4323	427.114	649.17
NaCl	3.2	   IvyBridge	1	49	512	4719	509.538	784.92
NaCl	3.3	   IvyBridge	1	49	512	5184	607.11	916.30
NaCl	3.4	   IvyBridge	1	49	512	5692	737.5	1103.86
NaCl	3.5	   IvyBridge	1	49	512	6217	874.685	1313.60
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.7	   IvyBridge	1	49	512	7334	1197.26	1876.08
NaCl	3.8	   IvyBridge	1	49	512	7946	1416.22	2128.17
NaCl	3.9	   IvyBridge	1	49	512	8598	1627.69	2568.80
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89
NaCl	4.0	   IvyBridge	2	49	512	9273	966.092	1475.55
NaCl	4.0	   IvyBridge	3	49	512	9273	658.106	981.77
NaCl	4.0	   IvyBridge	4	49	512	9273	501.361	774.21
NaCl	4.0	   IvyBridge	5	49	512	9273	413.789	621.57
NaCl	4.0	   IvyBridge	6	49	512	9273	348.814	540.75
NaCl	4.0	   IvyBridge	7	49	512	9273	308.987	473.28
NaCl	4.0	   IvyBridge	8	49	512	9273	277.958	425.51
NaCl	4.0	   IvyBridge	9	49	512	9273	255.247	389.96
NaCl	4.0	   IvyBridge	10	49	512	9273	234.253	373.21
NaCl	4.0	   IvyBridge	11	49	512	9273	218.036	359.23
NaCl	4.0	   IvyBridge	12	49	512	9273	205.077	336.65
NaCl	4.0	   IvyBridge	13	49	512	9273	205.125	414.94
NaCl	4.0	   IvyBridge	14	49	512	9273	191.682	312.82
NaCl	4.0	   IvyBridge	15	49	512	9273	180.234	330.28
NaCl	4.0	   IvyBridge	16	49	512	9273	165.355	279.46
NaCl	4.0	   IvyBridge	17	49	512	9273	159.469	290.48
NaCl	4.0	   IvyBridge	18	49	512	9273	161.995	314.15
NaCl	4.0	   IvyBridge	19	49	512	9273	167.06	325.45
NaCl	2.5	   IvyBridge	20	49	512	2256	18.8	19.13
NaCl	2.6	   IvyBridge	20	49	512	2560	22.092	24.48
NaCl	2.7	   IvyBridge	20	49	512	2848	24.583	29.50
NaCl	2.8	   IvyBridge	20	49	512	3197	33.838	41.66
NaCl	2.9	   IvyBridge	20	49	512	3560	39.479	46.25
NaCl	3.0	   IvyBridge	20	49	512	3893	47.854	65.68
NaCl	3.1	   IvyBridge	20	49	512	4323	48.071	60.77
NaCl	3.2	   IvyBridge	20	49	512	4719	57.278	70.36
NaCl	3.3	   IvyBridge	20	49	512	5184	66.252	107.81
NaCl	3.4	   IvyBridge	20	49	512	5692	79.308	119.31
NaCl	3.5	   IvyBridge	20	49	512	6217	79.801	132.63
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47
NaCl	3.7	   IvyBridge	20	49	512	7334	111.026	160.12
NaCl	3.8	   IvyBridge	20	49	512	7946	128.724	177.58
NaCl	3.9	   IvyBridge	20	49	512	8598	160.416	251.71
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26


==> figures/data/performance/NaCl.x.x.x.dat <==
NaCl	2.5	     Haswell	1	49	512	2256	78.472	177.46
NaCl	2.5	     Haswell	24	49	512	2256	14.239	13.61
NaCl	2.5	   IvyBridge	1	49	512	2256	126.499	178.75
NaCl	2.5	   IvyBridge	20	49	512	2256	18.8	19.13
NaCl	2.6	     Haswell	1	49	512	2560	101.537	222.04
NaCl	2.6	     Haswell	24	49	512	2560	15.471	19.41
NaCl	2.6	   IvyBridge	1	49	512	2560	161.009	232.09
NaCl	2.6	   IvyBridge	20	49	512	2560	22.092	24.48
NaCl	2.7	     Haswell	1	49	512	2848	118.631	273.89
NaCl	2.7	     Haswell	24	49	512	2848	18.147	21.98
NaCl	2.7	   IvyBridge	1	49	512	2848	190.873	272.11
NaCl	2.7	   IvyBridge	20	49	512	2848	24.583	29.50
NaCl	2.8	     Haswell	1	49	512	3197	153.899	350.77
NaCl	2.8	     Haswell	24	49	512	3197	24.392	29.30
NaCl	2.8	   IvyBridge	1	49	512	3197	242.192	358.14
NaCl	2.8	   IvyBridge	20	49	512	3197	33.838	41.66
NaCl	2.9	     Haswell	1	49	512	3560	188.024	441.77
NaCl	2.9	     Haswell	24	49	512	3560	25.746	34.56
NaCl	2.9	   IvyBridge	1	49	512	3560	294.617	437.81
NaCl	2.9	   IvyBridge	20	49	512	3560	39.479	46.25
NaCl	3.0	     Haswell	1	49	512	3893	218.035	491.49
NaCl	3.0	     Haswell	24	49	512	3893	29.988	42.11
NaCl	3.0	   IvyBridge	1	49	512	3893	355.287	512.88
NaCl	3.0	   IvyBridge	20	49	512	3893	47.854	65.68
NaCl	3.1	     Haswell	1	49	512	4323	271.542	614.90
NaCl	3.1	     Haswell	24	49	512	4323	33.487	50.76
NaCl	3.1	   IvyBridge	1	49	512	4323	427.114	649.17
NaCl	3.1	   IvyBridge	20	49	512	4323	48.071	60.77
NaCl	3.2	     Haswell	1	49	512	4719	311.057	746.28
NaCl	3.2	     Haswell	24	49	512	4719	39.705	59.03
NaCl	3.2	   IvyBridge	1	49	512	4719	509.538	784.92
NaCl	3.2	   IvyBridge	20	49	512	4719	57.278	70.36
NaCl	3.3	     Haswell	1	49	512	5184	383.509	902.57
NaCl	3.3	     Haswell	24	49	512	5184	39.138	67.67
NaCl	3.3	   IvyBridge	1	49	512	5184	607.11	916.30
NaCl	3.3	   IvyBridge	20	49	512	5184	66.252	107.81
NaCl	3.4	     Haswell	1	49	512	5692	450.447	1070.00
NaCl	3.4	     Haswell	24	49	512	5692	45.027	84.24
NaCl	3.4	   IvyBridge	1	49	512	5692	737.5	1103.86
NaCl	3.4	   IvyBridge	20	49	512	5692	79.308	119.31
NaCl	3.5	     Haswell	1	49	512	6217	531.263	1293.36
NaCl	3.5	     Haswell	24	49	512	6217	63.893	104.11
NaCl	3.5	   IvyBridge	1	49	512	6217	874.685	1313.60
NaCl	3.5	   IvyBridge	20	49	512	6217	79.801	132.63
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47
NaCl	3.7	     Haswell	1	49	512	7334	718.224	1783.95
NaCl	3.7	     Haswell	24	49	512	7334	76.507	150.25
NaCl	3.7	   IvyBridge	1	49	512	7334	1197.26	1876.08
NaCl	3.7	   IvyBridge	20	49	512	7334	111.026	160.12
NaCl	3.8	     Haswell	1	49	512	7946	861.725	2107.76
NaCl	3.8	     Haswell	24	49	512	7946	84.392	167.46
NaCl	3.8	   IvyBridge	1	49	512	7946	1416.22	2128.17
NaCl	3.8	   IvyBridge	20	49	512	7946	128.724	177.58
NaCl	3.9	     Haswell	1	49	512	8598	1010.8	2462.64
NaCl	3.9	     Haswell	24	49	512	8598	100.554	171.03
NaCl	3.9	   IvyBridge	1	49	512	8598	1627.69	2568.80
NaCl	3.9	   IvyBridge	20	49	512	8598	160.416	251.71
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81
NaCl	4.0	     Haswell	10	49	512	9273	161.161	367.26
NaCl	4.0	     Haswell	11	49	512	9273	146.922	324.36
NaCl	4.0	     Haswell	12	49	512	9273	135.092	300.60
NaCl	4.0	     Haswell	13	49	512	9273	125.94	308.09
NaCl	4.0	     Haswell	14	49	512	9273	118.156	264.61
NaCl	4.0	     Haswell	15	49	512	9273	116.316	238.02
NaCl	4.0	     Haswell	16	49	512	9273	113.466	236.73
NaCl	4.0	     Haswell	17	49	512	9273	107.625	278.65
NaCl	4.0	     Haswell	18	49	512	9273	103.547	212.47
NaCl	4.0	     Haswell	19	49	512	9273	104.647	214.02
NaCl	4.0	     Haswell	2	49	512	9273	599.617	1497.94
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78
NaCl	4.0	     Haswell	21	49	512	9273	105.825	257.40
NaCl	4.0	     Haswell	22	49	512	9273	103.763	263.99
NaCl	4.0	     Haswell	23	49	512	9273	98.18	208.93
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97
NaCl	4.0	     Haswell	3	49	512	9273	512.921	1150.20
NaCl	4.0	     Haswell	4	49	512	9273	320.207	779.61
NaCl	4.0	     Haswell	5	49	512	9273	330.078	656.90
NaCl	4.0	     Haswell	6	49	512	9273	234.525	550.92
NaCl	4.0	     Haswell	7	49	512	9273	211.619	488.68
NaCl	4.0	     Haswell	8	49	512	9273	185.119	416.06
NaCl	4.0	     Haswell	9	49	512	9273	179.039	393.80
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89
NaCl	4.0	   IvyBridge	10	49	512	9273	234.253	373.21
NaCl	4.0	   IvyBridge	11	49	512	9273	218.036	359.23
NaCl	4.0	   IvyBridge	12	49	512	9273	205.077	336.65
NaCl	4.0	   IvyBridge	13	49	512	9273	205.125	414.94
NaCl	4.0	   IvyBridge	14	49	512	9273	191.682	312.82
NaCl	4.0	   IvyBridge	15	49	512	9273	180.234	330.28
NaCl	4.0	   IvyBridge	16	49	512	9273	165.355	279.46
NaCl	4.0	   IvyBridge	17	49	512	9273	159.469	290.48
NaCl	4.0	   IvyBridge	18	49	512	9273	161.995	314.15
NaCl	4.0	   IvyBridge	19	49	512	9273	167.06	325.45
NaCl	4.0	   IvyBridge	2	49	512	9273	966.092	1475.55
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26
NaCl	4.0	   IvyBridge	3	49	512	9273	658.106	981.77
NaCl	4.0	   IvyBridge	4	49	512	9273	501.361	774.21
NaCl	4.0	   IvyBridge	5	49	512	9273	413.789	621.57
NaCl	4.0	   IvyBridge	6	49	512	9273	348.814	540.75
NaCl	4.0	   IvyBridge	7	49	512	9273	308.987	473.28
NaCl	4.0	   IvyBridge	8	49	512	9273	277.958	425.51
NaCl	4.0	   IvyBridge	9	49	512	9273	255.247	389.96


==> figures/data/performance/TiO2.36.Haswell.1.dat <==
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35


==> figures/data/performance/TiO2.36.Haswell.20.dat <==
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30


==> figures/data/performance/TiO2.36.Haswell.24.dat <==
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42


==> figures/data/performance/TiO2.36.Haswell.x.dat <==
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.6	     Haswell	2	81	384	21218	3209.61	7873.44
TiO2	3.6	     Haswell	3	81	384	21218	2478.69	5985.46
TiO2	3.6	     Haswell	4	81	384	21218	1629.98	4411.52
TiO2	3.6	     Haswell	5	81	384	21218	1534.74	3398.04
TiO2	3.6	     Haswell	6	81	384	21218	1155.08	2835.17
TiO2	3.6	     Haswell	7	81	384	21218	1101.3	2597.31
TiO2	3.6	     Haswell	8	81	384	21218	902.306	2247.35
TiO2	3.6	     Haswell	9	81	384	21218	837.757	2042.48
TiO2	3.6	     Haswell	10	81	384	21218	739.876	1870.39
TiO2	3.6	     Haswell	11	81	384	21218	685.842	1718.03
TiO2	3.6	     Haswell	12	81	384	21218	638.678	1557.09
TiO2	3.6	     Haswell	13	81	384	21218	598.835	1461.66
TiO2	3.6	     Haswell	14	81	384	21218	551.581	1428.20
TiO2	3.6	     Haswell	15	81	384	21218	541.484	1423.13
TiO2	3.6	     Haswell	16	81	384	21218	535.823	1354.93
TiO2	3.6	     Haswell	17	81	384	21218	504.061	1353.88
TiO2	3.6	     Haswell	18	81	384	21218	485.388	1333.95
TiO2	3.6	     Haswell	19	81	384	21218	465.583	1301.70
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30
TiO2	3.6	     Haswell	21	81	384	21218	447.778	899.98
TiO2	3.6	     Haswell	22	81	384	21218	435.774	1454.49
TiO2	3.6	     Haswell	23	81	384	21218	454.862	1261.57
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42


==> figures/data/performance/TiO2.36.IvyBridge.1.dat <==
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90


==> figures/data/performance/TiO2.36.IvyBridge.20.dat <==
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39


==> figures/data/performance/TiO2.36.IvyBridge.x.dat <==
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.6	   IvyBridge	2	81	384	21218	5201.94	7674.49
TiO2	3.6	   IvyBridge	3	81	384	21218	3487.58	5221.71
TiO2	3.6	   IvyBridge	4	81	384	21218	2625.7	3918.86
TiO2	3.6	   IvyBridge	5	81	384	21218	2138.1	3185.23
TiO2	3.6	   IvyBridge	6	81	384	21218	1807.23	2712.55
TiO2	3.6	   IvyBridge	7	81	384	21218	1580.4	2384.82
TiO2	3.6	   IvyBridge	8	81	384	21218	1416.74	2128.30
TiO2	3.6	   IvyBridge	9	81	384	21218	1284.69	1916.24
TiO2	3.6	   IvyBridge	10	81	384	21218	1178.42	1761.93
TiO2	3.6	   IvyBridge	11	81	384	21218	1086.07	1665.77
TiO2	3.6	   IvyBridge	12	81	384	21218	1026.74	1515.04
TiO2	3.6	   IvyBridge	13	81	384	21218	977.106	1417.21
TiO2	3.6	   IvyBridge	14	81	384	21218	876.949	1392.65
TiO2	3.6	   IvyBridge	15	81	384	21218	855.256	1306.89
TiO2	3.6	   IvyBridge	16	81	384	21218	779.786	1350.78
TiO2	3.6	   IvyBridge	17	81	384	21218	758.509	1290.26
TiO2	3.6	   IvyBridge	18	81	384	21218	752.78	1203.02
TiO2	3.6	   IvyBridge	19	81	384	21218	713.134	1284.92
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39


==> figures/data/performance/TiO2.36.x.x.dat <==
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.6	     Haswell	10	81	384	21218	739.876	1870.39
TiO2	3.6	     Haswell	11	81	384	21218	685.842	1718.03
TiO2	3.6	     Haswell	12	81	384	21218	638.678	1557.09
TiO2	3.6	     Haswell	13	81	384	21218	598.835	1461.66
TiO2	3.6	     Haswell	14	81	384	21218	551.581	1428.20
TiO2	3.6	     Haswell	15	81	384	21218	541.484	1423.13
TiO2	3.6	     Haswell	16	81	384	21218	535.823	1354.93
TiO2	3.6	     Haswell	17	81	384	21218	504.061	1353.88
TiO2	3.6	     Haswell	18	81	384	21218	485.388	1333.95
TiO2	3.6	     Haswell	19	81	384	21218	465.583	1301.70
TiO2	3.6	     Haswell	2	81	384	21218	3209.61	7873.44
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30
TiO2	3.6	     Haswell	21	81	384	21218	447.778	899.98
TiO2	3.6	     Haswell	22	81	384	21218	435.774	1454.49
TiO2	3.6	     Haswell	23	81	384	21218	454.862	1261.57
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42
TiO2	3.6	     Haswell	3	81	384	21218	2478.69	5985.46
TiO2	3.6	     Haswell	4	81	384	21218	1629.98	4411.52
TiO2	3.6	     Haswell	5	81	384	21218	1534.74	3398.04
TiO2	3.6	     Haswell	6	81	384	21218	1155.08	2835.17
TiO2	3.6	     Haswell	7	81	384	21218	1101.3	2597.31
TiO2	3.6	     Haswell	8	81	384	21218	902.306	2247.35
TiO2	3.6	     Haswell	9	81	384	21218	837.757	2042.48
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.6	   IvyBridge	10	81	384	21218	1178.42	1761.93
TiO2	3.6	   IvyBridge	11	81	384	21218	1086.07	1665.77
TiO2	3.6	   IvyBridge	12	81	384	21218	1026.74	1515.04
TiO2	3.6	   IvyBridge	13	81	384	21218	977.106	1417.21
TiO2	3.6	   IvyBridge	14	81	384	21218	876.949	1392.65
TiO2	3.6	   IvyBridge	15	81	384	21218	855.256	1306.89
TiO2	3.6	   IvyBridge	16	81	384	21218	779.786	1350.78
TiO2	3.6	   IvyBridge	17	81	384	21218	758.509	1290.26
TiO2	3.6	   IvyBridge	18	81	384	21218	752.78	1203.02
TiO2	3.6	   IvyBridge	19	81	384	21218	713.134	1284.92
TiO2	3.6	   IvyBridge	2	81	384	21218	5201.94	7674.49
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39
TiO2	3.6	   IvyBridge	3	81	384	21218	3487.58	5221.71
TiO2	3.6	   IvyBridge	4	81	384	21218	2625.7	3918.86
TiO2	3.6	   IvyBridge	5	81	384	21218	2138.1	3185.23
TiO2	3.6	   IvyBridge	6	81	384	21218	1807.23	2712.55
TiO2	3.6	   IvyBridge	7	81	384	21218	1580.4	2384.82
TiO2	3.6	   IvyBridge	8	81	384	21218	1416.74	2128.30
TiO2	3.6	   IvyBridge	9	81	384	21218	1284.69	1916.24


==> figures/data/performance/TiO2.40.Haswell.1.dat <==
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN


==> figures/data/performance/TiO2.40.Haswell.24.dat <==
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45


==> figures/data/performance/TiO2.40.Haswell.x.dat <==
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45


==> figures/data/performance/TiO2.40.IvyBridge.1.dat <==
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60


==> figures/data/performance/TiO2.40.IvyBridge.20.dat <==
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46


==> figures/data/performance/TiO2.40.IvyBridge.x.dat <==
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60
TiO2	4.0	   IvyBridge	2	81	384	29144	9653.04	14277.84
TiO2	4.0	   IvyBridge	3	81	384	29144	6496.9	9764.35
TiO2	4.0	   IvyBridge	4	81	384	29144	4890.97	7366.08
TiO2	4.0	   IvyBridge	5	81	384	29144	3990.94	6040.84
TiO2	4.0	   IvyBridge	6	81	384	29144	3366.9	5083.25
TiO2	4.0	   IvyBridge	7	81	384	29144	2960.8	4445.55
TiO2	4.0	   IvyBridge	8	81	384	29144	2639.0	3991.27
TiO2	4.0	   IvyBridge	9	81	384	29144	2372.51	3656.39
TiO2	4.0	   IvyBridge	10	81	384	29144	2183.73	3301.30
TiO2	4.0	   IvyBridge	11	81	384	29144	2006.08	3010.56
TiO2	4.0	   IvyBridge	12	81	384	29144	1877.71	2873.31
TiO2	4.0	   IvyBridge	13	81	384	29144	1811.83	2730.30
TiO2	4.0	   IvyBridge	14	81	384	29144	1621.48	2610.35
TiO2	4.0	   IvyBridge	15	81	384	29144	1571.32	2343.57
TiO2	4.0	   IvyBridge	16	81	384	29144	1425.81	2459.35
TiO2	4.0	   IvyBridge	17	81	384	29144	1379.9	2666.92
TiO2	4.0	   IvyBridge	18	81	384	29144	1354.86	2062.42
TiO2	4.0	   IvyBridge	19	81	384	29144	1306.64	2402.04
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46


==> figures/data/performance/TiO2.40.x.x.dat <==
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60
TiO2	4.0	   IvyBridge	10	81	384	29144	2183.73	3301.30
TiO2	4.0	   IvyBridge	11	81	384	29144	2006.08	3010.56
TiO2	4.0	   IvyBridge	12	81	384	29144	1877.71	2873.31
TiO2	4.0	   IvyBridge	13	81	384	29144	1811.83	2730.30
TiO2	4.0	   IvyBridge	14	81	384	29144	1621.48	2610.35
TiO2	4.0	   IvyBridge	15	81	384	29144	1571.32	2343.57
TiO2	4.0	   IvyBridge	16	81	384	29144	1425.81	2459.35
TiO2	4.0	   IvyBridge	17	81	384	29144	1379.9	2666.92
TiO2	4.0	   IvyBridge	18	81	384	29144	1354.86	2062.42
TiO2	4.0	   IvyBridge	19	81	384	29144	1306.64	2402.04
TiO2	4.0	   IvyBridge	2	81	384	29144	9653.04	14277.84
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46
TiO2	4.0	   IvyBridge	3	81	384	29144	6496.9	9764.35
TiO2	4.0	   IvyBridge	4	81	384	29144	4890.97	7366.08
TiO2	4.0	   IvyBridge	5	81	384	29144	3990.94	6040.84
TiO2	4.0	   IvyBridge	6	81	384	29144	3366.9	5083.25
TiO2	4.0	   IvyBridge	7	81	384	29144	2960.8	4445.55
TiO2	4.0	   IvyBridge	8	81	384	29144	2639.0	3991.27
TiO2	4.0	   IvyBridge	9	81	384	29144	2372.51	3656.39


==> figures/data/performance/TiO2.x.Haswell.1.dat <==
TiO2	2.5	     Haswell	1	81	384	7094	708.472	1624.03
TiO2	2.6	     Haswell	1	81	384	8002	886.144	2135.18
TiO2	2.7	     Haswell	1	81	384	8903	1101.62	2592.58
TiO2	2.8	     Haswell	1	81	384	10028	1397.88	3308.67
TiO2	2.9	     Haswell	1	81	384	11085	1692.08	4013.97
TiO2	3.0	     Haswell	1	81	384	12293	2073.18	5002.99
TiO2	3.1	     Haswell	1	81	384	13582	2549.7	6113.22
TiO2	3.2	     Haswell	1	81	384	14927	3001.12	7345.72
TiO2	3.3	     Haswell	1	81	384	16391	3662.17	9064.71
TiO2	3.4	     Haswell	1	81	384	17880	4386.11	10555.22
TiO2	3.5	     Haswell	1	81	384	19553	5189.6	12669.19
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.7	     Haswell	1	81	384	23050	NaN	NaN
TiO2	3.8	     Haswell	1	81	384	24959	NaN	NaN
TiO2	3.9	     Haswell	1	81	384	27028	NaN	NaN
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN


==> figures/data/performance/TiO2.x.Haswell.20.dat <==
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30


==> figures/data/performance/TiO2.x.Haswell.24.dat <==
TiO2	2.5	     Haswell	24	81	384	7094	79.953	146.48
TiO2	2.6	     Haswell	24	81	384	8002	81.826	172.49
TiO2	2.7	     Haswell	24	81	384	8903	111.763	217.92
TiO2	2.8	     Haswell	24	81	384	10028	128.244	238.98
TiO2	2.9	     Haswell	24	81	384	11085	145.351	302.43
TiO2	3.0	     Haswell	24	81	384	12293	189.544	398.49
TiO2	3.1	     Haswell	24	81	384	13582	207.356	439.22
TiO2	3.2	     Haswell	24	81	384	14927	239.385	580.95
TiO2	3.3	     Haswell	24	81	384	16391	256.431	837.56
TiO2	3.4	     Haswell	24	81	384	17880	344.034	829.69
TiO2	3.5	     Haswell	24	81	384	19553	382.439	967.77
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42
TiO2	3.7	     Haswell	24	81	384	23050	NaN	1194.89
TiO2	3.8	     Haswell	24	81	384	24959	NaN	1479.49
TiO2	3.9	     Haswell	24	81	384	27028	NaN	1648.82
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45


==> figures/data/performance/TiO2.x.Haswell.x.dat <==
TiO2	2.5	     Haswell	1	81	384	7094	708.472	1624.03
TiO2	2.6	     Haswell	1	81	384	8002	886.144	2135.18
TiO2	2.7	     Haswell	1	81	384	8903	1101.62	2592.58
TiO2	2.8	     Haswell	1	81	384	10028	1397.88	3308.67
TiO2	2.9	     Haswell	1	81	384	11085	1692.08	4013.97
TiO2	3.0	     Haswell	1	81	384	12293	2073.18	5002.99
TiO2	3.1	     Haswell	1	81	384	13582	2549.7	6113.22
TiO2	3.2	     Haswell	1	81	384	14927	3001.12	7345.72
TiO2	3.3	     Haswell	1	81	384	16391	3662.17	9064.71
TiO2	3.4	     Haswell	1	81	384	17880	4386.11	10555.22
TiO2	3.5	     Haswell	1	81	384	19553	5189.6	12669.19
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.7	     Haswell	1	81	384	23050	NaN	NaN
TiO2	3.8	     Haswell	1	81	384	24959	NaN	NaN
TiO2	3.9	     Haswell	1	81	384	27028	NaN	NaN
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN
TiO2	3.6	     Haswell	2	81	384	21218	3209.61	7873.44
TiO2	3.6	     Haswell	3	81	384	21218	2478.69	5985.46
TiO2	3.6	     Haswell	4	81	384	21218	1629.98	4411.52
TiO2	3.6	     Haswell	5	81	384	21218	1534.74	3398.04
TiO2	3.6	     Haswell	6	81	384	21218	1155.08	2835.17
TiO2	3.6	     Haswell	7	81	384	21218	1101.3	2597.31
TiO2	3.6	     Haswell	8	81	384	21218	902.306	2247.35
TiO2	3.6	     Haswell	9	81	384	21218	837.757	2042.48
TiO2	3.6	     Haswell	10	81	384	21218	739.876	1870.39
TiO2	3.6	     Haswell	11	81	384	21218	685.842	1718.03
TiO2	3.6	     Haswell	12	81	384	21218	638.678	1557.09
TiO2	3.6	     Haswell	13	81	384	21218	598.835	1461.66
TiO2	3.6	     Haswell	14	81	384	21218	551.581	1428.20
TiO2	3.6	     Haswell	15	81	384	21218	541.484	1423.13
TiO2	3.6	     Haswell	16	81	384	21218	535.823	1354.93
TiO2	3.6	     Haswell	17	81	384	21218	504.061	1353.88
TiO2	3.6	     Haswell	18	81	384	21218	485.388	1333.95
TiO2	3.6	     Haswell	19	81	384	21218	465.583	1301.70
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30
TiO2	3.6	     Haswell	21	81	384	21218	447.778	899.98
TiO2	3.6	     Haswell	22	81	384	21218	435.774	1454.49
TiO2	3.6	     Haswell	23	81	384	21218	454.862	1261.57
TiO2	2.5	     Haswell	24	81	384	7094	79.953	146.48
TiO2	2.6	     Haswell	24	81	384	8002	81.826	172.49
TiO2	2.7	     Haswell	24	81	384	8903	111.763	217.92
TiO2	2.8	     Haswell	24	81	384	10028	128.244	238.98
TiO2	2.9	     Haswell	24	81	384	11085	145.351	302.43
TiO2	3.0	     Haswell	24	81	384	12293	189.544	398.49
TiO2	3.1	     Haswell	24	81	384	13582	207.356	439.22
TiO2	3.2	     Haswell	24	81	384	14927	239.385	580.95
TiO2	3.3	     Haswell	24	81	384	16391	256.431	837.56
TiO2	3.4	     Haswell	24	81	384	17880	344.034	829.69
TiO2	3.5	     Haswell	24	81	384	19553	382.439	967.77
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42
TiO2	3.7	     Haswell	24	81	384	23050	NaN	1194.89
TiO2	3.8	     Haswell	24	81	384	24959	NaN	1479.49
TiO2	3.9	     Haswell	24	81	384	27028	NaN	1648.82
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45


==> figures/data/performance/TiO2.x.IvyBridge.1.dat <==
TiO2	2.5	   IvyBridge	1	81	384	7094	1156.08	1755.20
TiO2	2.6	   IvyBridge	1	81	384	8002	1487.18	2172.13
TiO2	2.7	   IvyBridge	1	81	384	8903	1820.72	2759.50
TiO2	2.8	   IvyBridge	1	81	384	10028	2325.68	3401.16
TiO2	2.9	   IvyBridge	1	81	384	11085	2837.46	4080.36
TiO2	3.0	   IvyBridge	1	81	384	12293	3476.59	5068.26
TiO2	3.1	   IvyBridge	1	81	384	13582	4242.27	6224.57
TiO2	3.2	   IvyBridge	1	81	384	14927	5030.46	7636.04
TiO2	3.3	   IvyBridge	1	81	384	16391	6161.69	9254.66
TiO2	3.4	   IvyBridge	1	81	384	17880	7294.45	10711.04
TiO2	3.5	   IvyBridge	1	81	384	19553	8624.75	12840.85
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.7	   IvyBridge	1	81	384	23050	12136.5	17868.95
TiO2	3.8	   IvyBridge	1	81	384	24959	14247.5	21090.77
TiO2	3.9	   IvyBridge	1	81	384	27028	16708.4	24281.07
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60


==> figures/data/performance/TiO2.x.IvyBridge.20.dat <==
TiO2	2.5	   IvyBridge	20	81	384	7094	113.203	210.56
TiO2	2.6	   IvyBridge	20	81	384	8002	135.95	244.71
TiO2	2.7	   IvyBridge	20	81	384	8903	164.506	324.04
TiO2	2.8	   IvyBridge	20	81	384	10028	179.331	410.01
TiO2	2.9	   IvyBridge	20	81	384	11085	233.607	352.91
TiO2	3.0	   IvyBridge	20	81	384	12293	263.073	585.74
TiO2	3.1	   IvyBridge	20	81	384	13582	359.272	713.54
TiO2	3.2	   IvyBridge	20	81	384	14927	390.86	665.98
TiO2	3.3	   IvyBridge	20	81	384	16391	453.102	904.14
TiO2	3.4	   IvyBridge	20	81	384	17880	505.422	1002.91
TiO2	3.5	   IvyBridge	20	81	384	19553	615.395	1053.26
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39
TiO2	3.7	   IvyBridge	20	81	384	23050	820.723	2100.16
TiO2	3.8	   IvyBridge	20	81	384	24959	960.837	2204.29
TiO2	3.9	   IvyBridge	20	81	384	27028	1141.32	2752.28
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46


==> figures/data/performance/TiO2.x.IvyBridge.x.dat <==
TiO2	2.5	   IvyBridge	1	81	384	7094	1156.08	1755.20
TiO2	2.6	   IvyBridge	1	81	384	8002	1487.18	2172.13
TiO2	2.7	   IvyBridge	1	81	384	8903	1820.72	2759.50
TiO2	2.8	   IvyBridge	1	81	384	10028	2325.68	3401.16
TiO2	2.9	   IvyBridge	1	81	384	11085	2837.46	4080.36
TiO2	3.0	   IvyBridge	1	81	384	12293	3476.59	5068.26
TiO2	3.1	   IvyBridge	1	81	384	13582	4242.27	6224.57
TiO2	3.2	   IvyBridge	1	81	384	14927	5030.46	7636.04
TiO2	3.3	   IvyBridge	1	81	384	16391	6161.69	9254.66
TiO2	3.4	   IvyBridge	1	81	384	17880	7294.45	10711.04
TiO2	3.5	   IvyBridge	1	81	384	19553	8624.75	12840.85
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.7	   IvyBridge	1	81	384	23050	12136.5	17868.95
TiO2	3.8	   IvyBridge	1	81	384	24959	14247.5	21090.77
TiO2	3.9	   IvyBridge	1	81	384	27028	16708.4	24281.07
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60
TiO2	3.6	   IvyBridge	2	81	384	21218	5201.94	7674.49
TiO2	4.0	   IvyBridge	2	81	384	29144	9653.04	14277.84
TiO2	3.6	   IvyBridge	3	81	384	21218	3487.58	5221.71
TiO2	4.0	   IvyBridge	3	81	384	29144	6496.9	9764.35
TiO2	3.6	   IvyBridge	4	81	384	21218	2625.7	3918.86
TiO2	4.0	   IvyBridge	4	81	384	29144	4890.97	7366.08
TiO2	3.6	   IvyBridge	5	81	384	21218	2138.1	3185.23
TiO2	4.0	   IvyBridge	5	81	384	29144	3990.94	6040.84
TiO2	3.6	   IvyBridge	6	81	384	21218	1807.23	2712.55
TiO2	4.0	   IvyBridge	6	81	384	29144	3366.9	5083.25
TiO2	3.6	   IvyBridge	7	81	384	21218	1580.4	2384.82
TiO2	4.0	   IvyBridge	7	81	384	29144	2960.8	4445.55
TiO2	3.6	   IvyBridge	8	81	384	21218	1416.74	2128.30
TiO2	4.0	   IvyBridge	8	81	384	29144	2639.0	3991.27
TiO2	3.6	   IvyBridge	9	81	384	21218	1284.69	1916.24
TiO2	4.0	   IvyBridge	9	81	384	29144	2372.51	3656.39
TiO2	3.6	   IvyBridge	10	81	384	21218	1178.42	1761.93
TiO2	4.0	   IvyBridge	10	81	384	29144	2183.73	3301.30
TiO2	3.6	   IvyBridge	11	81	384	21218	1086.07	1665.77
TiO2	4.0	   IvyBridge	11	81	384	29144	2006.08	3010.56
TiO2	3.6	   IvyBridge	12	81	384	21218	1026.74	1515.04
TiO2	4.0	   IvyBridge	12	81	384	29144	1877.71	2873.31
TiO2	3.6	   IvyBridge	13	81	384	21218	977.106	1417.21
TiO2	4.0	   IvyBridge	13	81	384	29144	1811.83	2730.30
TiO2	3.6	   IvyBridge	14	81	384	21218	876.949	1392.65
TiO2	4.0	   IvyBridge	14	81	384	29144	1621.48	2610.35
TiO2	3.6	   IvyBridge	15	81	384	21218	855.256	1306.89
TiO2	4.0	   IvyBridge	15	81	384	29144	1571.32	2343.57
TiO2	3.6	   IvyBridge	16	81	384	21218	779.786	1350.78
TiO2	4.0	   IvyBridge	16	81	384	29144	1425.81	2459.35
TiO2	3.6	   IvyBridge	17	81	384	21218	758.509	1290.26
TiO2	4.0	   IvyBridge	17	81	384	29144	1379.9	2666.92
TiO2	3.6	   IvyBridge	18	81	384	21218	752.78	1203.02
TiO2	4.0	   IvyBridge	18	81	384	29144	1354.86	2062.42
TiO2	3.6	   IvyBridge	19	81	384	21218	713.134	1284.92
TiO2	4.0	   IvyBridge	19	81	384	29144	1306.64	2402.04
TiO2	2.5	   IvyBridge	20	81	384	7094	113.203	210.56
TiO2	2.6	   IvyBridge	20	81	384	8002	135.95	244.71
TiO2	2.7	   IvyBridge	20	81	384	8903	164.506	324.04
TiO2	2.8	   IvyBridge	20	81	384	10028	179.331	410.01
TiO2	2.9	   IvyBridge	20	81	384	11085	233.607	352.91
TiO2	3.0	   IvyBridge	20	81	384	12293	263.073	585.74
TiO2	3.1	   IvyBridge	20	81	384	13582	359.272	713.54
TiO2	3.2	   IvyBridge	20	81	384	14927	390.86	665.98
TiO2	3.3	   IvyBridge	20	81	384	16391	453.102	904.14
TiO2	3.4	   IvyBridge	20	81	384	17880	505.422	1002.91
TiO2	3.5	   IvyBridge	20	81	384	19553	615.395	1053.26
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39
TiO2	3.7	   IvyBridge	20	81	384	23050	820.723	2100.16
TiO2	3.8	   IvyBridge	20	81	384	24959	960.837	2204.29
TiO2	3.9	   IvyBridge	20	81	384	27028	1141.32	2752.28
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46


==> figures/data/performance/TiO2.x.x.x.dat <==
TiO2	2.5	     Haswell	1	81	384	7094	708.472	1624.03
TiO2	2.5	     Haswell	24	81	384	7094	79.953	146.48
TiO2	2.5	   IvyBridge	1	81	384	7094	1156.08	1755.20
TiO2	2.5	   IvyBridge	20	81	384	7094	113.203	210.56
TiO2	2.6	     Haswell	1	81	384	8002	886.144	2135.18
TiO2	2.6	     Haswell	24	81	384	8002	81.826	172.49
TiO2	2.6	   IvyBridge	1	81	384	8002	1487.18	2172.13
TiO2	2.6	   IvyBridge	20	81	384	8002	135.95	244.71
TiO2	2.7	     Haswell	1	81	384	8903	1101.62	2592.58
TiO2	2.7	     Haswell	24	81	384	8903	111.763	217.92
TiO2	2.7	   IvyBridge	1	81	384	8903	1820.72	2759.50
TiO2	2.7	   IvyBridge	20	81	384	8903	164.506	324.04
TiO2	2.8	     Haswell	1	81	384	10028	1397.88	3308.67
TiO2	2.8	     Haswell	24	81	384	10028	128.244	238.98
TiO2	2.8	   IvyBridge	1	81	384	10028	2325.68	3401.16
TiO2	2.8	   IvyBridge	20	81	384	10028	179.331	410.01
TiO2	2.9	     Haswell	1	81	384	11085	1692.08	4013.97
TiO2	2.9	     Haswell	24	81	384	11085	145.351	302.43
TiO2	2.9	   IvyBridge	1	81	384	11085	2837.46	4080.36
TiO2	2.9	   IvyBridge	20	81	384	11085	233.607	352.91
TiO2	3.0	     Haswell	1	81	384	12293	2073.18	5002.99
TiO2	3.0	     Haswell	24	81	384	12293	189.544	398.49
TiO2	3.0	   IvyBridge	1	81	384	12293	3476.59	5068.26
TiO2	3.0	   IvyBridge	20	81	384	12293	263.073	585.74
TiO2	3.1	     Haswell	1	81	384	13582	2549.7	6113.22
TiO2	3.1	     Haswell	24	81	384	13582	207.356	439.22
TiO2	3.1	   IvyBridge	1	81	384	13582	4242.27	6224.57
TiO2	3.1	   IvyBridge	20	81	384	13582	359.272	713.54
TiO2	3.2	     Haswell	1	81	384	14927	3001.12	7345.72
TiO2	3.2	     Haswell	24	81	384	14927	239.385	580.95
TiO2	3.2	   IvyBridge	1	81	384	14927	5030.46	7636.04
TiO2	3.2	   IvyBridge	20	81	384	14927	390.86	665.98
TiO2	3.3	     Haswell	1	81	384	16391	3662.17	9064.71
TiO2	3.3	     Haswell	24	81	384	16391	256.431	837.56
TiO2	3.3	   IvyBridge	1	81	384	16391	6161.69	9254.66
TiO2	3.3	   IvyBridge	20	81	384	16391	453.102	904.14
TiO2	3.4	     Haswell	1	81	384	17880	4386.11	10555.22
TiO2	3.4	     Haswell	24	81	384	17880	344.034	829.69
TiO2	3.4	   IvyBridge	1	81	384	17880	7294.45	10711.04
TiO2	3.4	   IvyBridge	20	81	384	17880	505.422	1002.91
TiO2	3.5	     Haswell	1	81	384	19553	5189.6	12669.19
TiO2	3.5	     Haswell	24	81	384	19553	382.439	967.77
TiO2	3.5	   IvyBridge	1	81	384	19553	8624.75	12840.85
TiO2	3.5	   IvyBridge	20	81	384	19553	615.395	1053.26
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.6	     Haswell	10	81	384	21218	739.876	1870.39
TiO2	3.6	     Haswell	11	81	384	21218	685.842	1718.03
TiO2	3.6	     Haswell	12	81	384	21218	638.678	1557.09
TiO2	3.6	     Haswell	13	81	384	21218	598.835	1461.66
TiO2	3.6	     Haswell	14	81	384	21218	551.581	1428.20
TiO2	3.6	     Haswell	15	81	384	21218	541.484	1423.13
TiO2	3.6	     Haswell	16	81	384	21218	535.823	1354.93
TiO2	3.6	     Haswell	17	81	384	21218	504.061	1353.88
TiO2	3.6	     Haswell	18	81	384	21218	485.388	1333.95
TiO2	3.6	     Haswell	19	81	384	21218	465.583	1301.70
TiO2	3.6	     Haswell	2	81	384	21218	3209.61	7873.44
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30
TiO2	3.6	     Haswell	21	81	384	21218	447.778	899.98
TiO2	3.6	     Haswell	22	81	384	21218	435.774	1454.49
TiO2	3.6	     Haswell	23	81	384	21218	454.862	1261.57
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42
TiO2	3.6	     Haswell	3	81	384	21218	2478.69	5985.46
TiO2	3.6	     Haswell	4	81	384	21218	1629.98	4411.52
TiO2	3.6	     Haswell	5	81	384	21218	1534.74	3398.04
TiO2	3.6	     Haswell	6	81	384	21218	1155.08	2835.17
TiO2	3.6	     Haswell	7	81	384	21218	1101.3	2597.31
TiO2	3.6	     Haswell	8	81	384	21218	902.306	2247.35
TiO2	3.6	     Haswell	9	81	384	21218	837.757	2042.48
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.6	   IvyBridge	10	81	384	21218	1178.42	1761.93
TiO2	3.6	   IvyBridge	11	81	384	21218	1086.07	1665.77
TiO2	3.6	   IvyBridge	12	81	384	21218	1026.74	1515.04
TiO2	3.6	   IvyBridge	13	81	384	21218	977.106	1417.21
TiO2	3.6	   IvyBridge	14	81	384	21218	876.949	1392.65
TiO2	3.6	   IvyBridge	15	81	384	21218	855.256	1306.89
TiO2	3.6	   IvyBridge	16	81	384	21218	779.786	1350.78
TiO2	3.6	   IvyBridge	17	81	384	21218	758.509	1290.26
TiO2	3.6	   IvyBridge	18	81	384	21218	752.78	1203.02
TiO2	3.6	   IvyBridge	19	81	384	21218	713.134	1284.92
TiO2	3.6	   IvyBridge	2	81	384	21218	5201.94	7674.49
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39
TiO2	3.6	   IvyBridge	3	81	384	21218	3487.58	5221.71
TiO2	3.6	   IvyBridge	4	81	384	21218	2625.7	3918.86
TiO2	3.6	   IvyBridge	5	81	384	21218	2138.1	3185.23
TiO2	3.6	   IvyBridge	6	81	384	21218	1807.23	2712.55
TiO2	3.6	   IvyBridge	7	81	384	21218	1580.4	2384.82
TiO2	3.6	   IvyBridge	8	81	384	21218	1416.74	2128.30
TiO2	3.6	   IvyBridge	9	81	384	21218	1284.69	1916.24
TiO2	3.7	     Haswell	1	81	384	23050	NaN	NaN
TiO2	3.7	     Haswell	24	81	384	23050	NaN	1194.89
TiO2	3.7	   IvyBridge	1	81	384	23050	12136.5	17868.95
TiO2	3.7	   IvyBridge	20	81	384	23050	820.723	2100.16
TiO2	3.8	     Haswell	1	81	384	24959	NaN	NaN
TiO2	3.8	     Haswell	24	81	384	24959	NaN	1479.49
TiO2	3.8	   IvyBridge	1	81	384	24959	14247.5	21090.77
TiO2	3.8	   IvyBridge	20	81	384	24959	960.837	2204.29
TiO2	3.9	     Haswell	1	81	384	27028	NaN	NaN
TiO2	3.9	     Haswell	24	81	384	27028	NaN	1648.82
TiO2	3.9	   IvyBridge	1	81	384	27028	16708.4	24281.07
TiO2	3.9	   IvyBridge	20	81	384	27028	1141.32	2752.28
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60
TiO2	4.0	   IvyBridge	10	81	384	29144	2183.73	3301.30
TiO2	4.0	   IvyBridge	11	81	384	29144	2006.08	3010.56
TiO2	4.0	   IvyBridge	12	81	384	29144	1877.71	2873.31
TiO2	4.0	   IvyBridge	13	81	384	29144	1811.83	2730.30
TiO2	4.0	   IvyBridge	14	81	384	29144	1621.48	2610.35
TiO2	4.0	   IvyBridge	15	81	384	29144	1571.32	2343.57
TiO2	4.0	   IvyBridge	16	81	384	29144	1425.81	2459.35
TiO2	4.0	   IvyBridge	17	81	384	29144	1379.9	2666.92
TiO2	4.0	   IvyBridge	18	81	384	29144	1354.86	2062.42
TiO2	4.0	   IvyBridge	19	81	384	29144	1306.64	2402.04
TiO2	4.0	   IvyBridge	2	81	384	29144	9653.04	14277.84
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46
TiO2	4.0	   IvyBridge	3	81	384	29144	6496.9	9764.35
TiO2	4.0	   IvyBridge	4	81	384	29144	4890.97	7366.08
TiO2	4.0	   IvyBridge	5	81	384	29144	3990.94	6040.84
TiO2	4.0	   IvyBridge	6	81	384	29144	3366.9	5083.25
TiO2	4.0	   IvyBridge	7	81	384	29144	2960.8	4445.55
TiO2	4.0	   IvyBridge	8	81	384	29144	2639.0	3991.27
TiO2	4.0	   IvyBridge	9	81	384	29144	2372.51	3656.39


==> figures/data/performance/full.dat <==
#system	kmax	system		nt	L	a	G	h_and_s	fleur
AuAg	2.5	     Haswell	24	NaN	NaN	NaN	NaN	77.53
NaCl	2.5	     Haswell	1	49	512	2256	78.472	177.46
NaCl	2.5	     Haswell	24	49	512	2256	14.239	13.61
NaCl	2.5	   IvyBridge	1	49	512	2256	126.499	178.75
NaCl	2.5	   IvyBridge	20	49	512	2256	18.8	19.13
NaCl	2.6	     Haswell	1	49	512	2560	101.537	222.04
NaCl	2.6	     Haswell	24	49	512	2560	15.471	19.41
NaCl	2.6	   IvyBridge	1	49	512	2560	161.009	232.09
NaCl	2.6	   IvyBridge	20	49	512	2560	22.092	24.48
NaCl	2.7	     Haswell	1	49	512	2848	118.631	273.89
NaCl	2.7	     Haswell	24	49	512	2848	18.147	21.98
NaCl	2.7	   IvyBridge	1	49	512	2848	190.873	272.11
NaCl	2.7	   IvyBridge	20	49	512	2848	24.583	29.50
NaCl	2.8	     Haswell	1	49	512	3197	153.899	350.77
NaCl	2.8	     Haswell	24	49	512	3197	24.392	29.30
NaCl	2.8	   IvyBridge	1	49	512	3197	242.192	358.14
NaCl	2.8	   IvyBridge	20	49	512	3197	33.838	41.66
NaCl	2.9	     Haswell	1	49	512	3560	188.024	441.77
NaCl	2.9	     Haswell	24	49	512	3560	25.746	34.56
NaCl	2.9	   IvyBridge	1	49	512	3560	294.617	437.81
NaCl	2.9	   IvyBridge	20	49	512	3560	39.479	46.25
NaCl	3.0	     Haswell	1	49	512	3893	218.035	491.49
NaCl	3.0	     Haswell	24	49	512	3893	29.988	42.11
NaCl	3.0	   IvyBridge	1	49	512	3893	355.287	512.88
NaCl	3.0	   IvyBridge	20	49	512	3893	47.854	65.68
NaCl	3.1	     Haswell	1	49	512	4323	271.542	614.90
NaCl	3.1	     Haswell	24	49	512	4323	33.487	50.76
NaCl	3.1	   IvyBridge	1	49	512	4323	427.114	649.17
NaCl	3.1	   IvyBridge	20	49	512	4323	48.071	60.77
NaCl	3.2	     Haswell	1	49	512	4719	311.057	746.28
NaCl	3.2	     Haswell	24	49	512	4719	39.705	59.03
NaCl	3.2	   IvyBridge	1	49	512	4719	509.538	784.92
NaCl	3.2	   IvyBridge	20	49	512	4719	57.278	70.36
NaCl	3.3	     Haswell	1	49	512	5184	383.509	902.57
NaCl	3.3	     Haswell	24	49	512	5184	39.138	67.67
NaCl	3.3	   IvyBridge	1	49	512	5184	607.11	916.30
NaCl	3.3	   IvyBridge	20	49	512	5184	66.252	107.81
NaCl	3.4	     Haswell	1	49	512	5692	450.447	1070.00
NaCl	3.4	     Haswell	24	49	512	5692	45.027	84.24
NaCl	3.4	   IvyBridge	1	49	512	5692	737.5	1103.86
NaCl	3.4	   IvyBridge	20	49	512	5692	79.308	119.31
NaCl	3.5	     Haswell	1	49	512	6217	531.263	1293.36
NaCl	3.5	     Haswell	24	49	512	6217	63.893	104.11
NaCl	3.5	   IvyBridge	1	49	512	6217	874.685	1313.60
NaCl	3.5	   IvyBridge	20	49	512	6217	79.801	132.63
NaCl	3.6	     Haswell	1	49	512	6746	632.417	1515.30
NaCl	3.6	     Haswell	24	49	512	6746	70.597	131.73
NaCl	3.6	   IvyBridge	1	49	512	6746	1034.02	1549.65
NaCl	3.6	   IvyBridge	20	49	512	6746	107.078	172.47
NaCl	3.7	     Haswell	1	49	512	7334	718.224	1783.95
NaCl	3.7	     Haswell	24	49	512	7334	76.507	150.25
NaCl	3.7	   IvyBridge	1	49	512	7334	1197.26	1876.08
NaCl	3.7	   IvyBridge	20	49	512	7334	111.026	160.12
NaCl	3.8	     Haswell	1	49	512	7946	861.725	2107.76
NaCl	3.8	     Haswell	24	49	512	7946	84.392	167.46
NaCl	3.8	   IvyBridge	1	49	512	7946	1416.22	2128.17
NaCl	3.8	   IvyBridge	20	49	512	7946	128.724	177.58
NaCl	3.9	     Haswell	1	49	512	8598	1010.8	2462.64
NaCl	3.9	     Haswell	24	49	512	8598	100.554	171.03
NaCl	3.9	   IvyBridge	1	49	512	8598	1627.69	2568.80
NaCl	3.9	   IvyBridge	20	49	512	8598	160.416	251.71
NaCl	4.0	     Haswell	1	49	512	9273	1140.28	2845.81
NaCl	4.0	     Haswell	10	49	512	9273	161.161	367.26
NaCl	4.0	     Haswell	11	49	512	9273	146.922	324.36
NaCl	4.0	     Haswell	12	49	512	9273	135.092	300.60
NaCl	4.0	     Haswell	13	49	512	9273	125.94	308.09
NaCl	4.0	     Haswell	14	49	512	9273	118.156	264.61
NaCl	4.0	     Haswell	15	49	512	9273	116.316	238.02
NaCl	4.0	     Haswell	16	49	512	9273	113.466	236.73
NaCl	4.0	     Haswell	17	49	512	9273	107.625	278.65
NaCl	4.0	     Haswell	18	49	512	9273	103.547	212.47
NaCl	4.0	     Haswell	19	49	512	9273	104.647	214.02
NaCl	4.0	     Haswell	2	49	512	9273	599.617	1497.94
NaCl	4.0	     Haswell	20	49	512	9273	99.231	218.78
NaCl	4.0	     Haswell	21	49	512	9273	105.825	257.40
NaCl	4.0	     Haswell	22	49	512	9273	103.763	263.99
NaCl	4.0	     Haswell	23	49	512	9273	98.18	208.93
NaCl	4.0	     Haswell	24	49	512	9273	116.369	242.97
NaCl	4.0	     Haswell	3	49	512	9273	512.921	1150.20
NaCl	4.0	     Haswell	4	49	512	9273	320.207	779.61
NaCl	4.0	     Haswell	5	49	512	9273	330.078	656.90
NaCl	4.0	     Haswell	6	49	512	9273	234.525	550.92
NaCl	4.0	     Haswell	7	49	512	9273	211.619	488.68
NaCl	4.0	     Haswell	8	49	512	9273	185.119	416.06
NaCl	4.0	     Haswell	9	49	512	9273	179.039	393.80
NaCl	4.0	   IvyBridge	1	49	512	9273	1892.1	2899.89
NaCl	4.0	   IvyBridge	10	49	512	9273	234.253	373.21
NaCl	4.0	   IvyBridge	11	49	512	9273	218.036	359.23
NaCl	4.0	   IvyBridge	12	49	512	9273	205.077	336.65
NaCl	4.0	   IvyBridge	13	49	512	9273	205.125	414.94
NaCl	4.0	   IvyBridge	14	49	512	9273	191.682	312.82
NaCl	4.0	   IvyBridge	15	49	512	9273	180.234	330.28
NaCl	4.0	   IvyBridge	16	49	512	9273	165.355	279.46
NaCl	4.0	   IvyBridge	17	49	512	9273	159.469	290.48
NaCl	4.0	   IvyBridge	18	49	512	9273	161.995	314.15
NaCl	4.0	   IvyBridge	19	49	512	9273	167.06	325.45
NaCl	4.0	   IvyBridge	2	49	512	9273	966.092	1475.55
NaCl	4.0	   IvyBridge	20	49	512	9273	157.564	312.26
NaCl	4.0	   IvyBridge	3	49	512	9273	658.106	981.77
NaCl	4.0	   IvyBridge	4	49	512	9273	501.361	774.21
NaCl	4.0	   IvyBridge	5	49	512	9273	413.789	621.57
NaCl	4.0	   IvyBridge	6	49	512	9273	348.814	540.75
NaCl	4.0	   IvyBridge	7	49	512	9273	308.987	473.28
NaCl	4.0	   IvyBridge	8	49	512	9273	277.958	425.51
NaCl	4.0	   IvyBridge	9	49	512	9273	255.247	389.96
TiO2	2.5	     Haswell	1	81	384	7094	708.472	1624.03
TiO2	2.5	     Haswell	24	81	384	7094	79.953	146.48
TiO2	2.5	   IvyBridge	1	81	384	7094	1156.08	1755.20
TiO2	2.5	   IvyBridge	20	81	384	7094	113.203	210.56
TiO2	2.6	     Haswell	1	81	384	8002	886.144	2135.18
TiO2	2.6	     Haswell	24	81	384	8002	81.826	172.49
TiO2	2.6	   IvyBridge	1	81	384	8002	1487.18	2172.13
TiO2	2.6	   IvyBridge	20	81	384	8002	135.95	244.71
TiO2	2.7	     Haswell	1	81	384	8903	1101.62	2592.58
TiO2	2.7	     Haswell	24	81	384	8903	111.763	217.92
TiO2	2.7	   IvyBridge	1	81	384	8903	1820.72	2759.50
TiO2	2.7	   IvyBridge	20	81	384	8903	164.506	324.04
TiO2	2.8	     Haswell	1	81	384	10028	1397.88	3308.67
TiO2	2.8	     Haswell	24	81	384	10028	128.244	238.98
TiO2	2.8	   IvyBridge	1	81	384	10028	2325.68	3401.16
TiO2	2.8	   IvyBridge	20	81	384	10028	179.331	410.01
TiO2	2.9	     Haswell	1	81	384	11085	1692.08	4013.97
TiO2	2.9	     Haswell	24	81	384	11085	145.351	302.43
TiO2	2.9	   IvyBridge	1	81	384	11085	2837.46	4080.36
TiO2	2.9	   IvyBridge	20	81	384	11085	233.607	352.91
TiO2	3.0	     Haswell	1	81	384	12293	2073.18	5002.99
TiO2	3.0	     Haswell	24	81	384	12293	189.544	398.49
TiO2	3.0	   IvyBridge	1	81	384	12293	3476.59	5068.26
TiO2	3.0	   IvyBridge	20	81	384	12293	263.073	585.74
TiO2	3.1	     Haswell	1	81	384	13582	2549.7	6113.22
TiO2	3.1	     Haswell	24	81	384	13582	207.356	439.22
TiO2	3.1	   IvyBridge	1	81	384	13582	4242.27	6224.57
TiO2	3.1	   IvyBridge	20	81	384	13582	359.272	713.54
TiO2	3.2	     Haswell	1	81	384	14927	3001.12	7345.72
TiO2	3.2	     Haswell	24	81	384	14927	239.385	580.95
TiO2	3.2	   IvyBridge	1	81	384	14927	5030.46	7636.04
TiO2	3.2	   IvyBridge	20	81	384	14927	390.86	665.98
TiO2	3.3	     Haswell	1	81	384	16391	3662.17	9064.71
TiO2	3.3	     Haswell	24	81	384	16391	256.431	837.56
TiO2	3.3	   IvyBridge	1	81	384	16391	6161.69	9254.66
TiO2	3.3	   IvyBridge	20	81	384	16391	453.102	904.14
TiO2	3.4	     Haswell	1	81	384	17880	4386.11	10555.22
TiO2	3.4	     Haswell	24	81	384	17880	344.034	829.69
TiO2	3.4	   IvyBridge	1	81	384	17880	7294.45	10711.04
TiO2	3.4	   IvyBridge	20	81	384	17880	505.422	1002.91
TiO2	3.5	     Haswell	1	81	384	19553	5189.6	12669.19
TiO2	3.5	     Haswell	24	81	384	19553	382.439	967.77
TiO2	3.5	   IvyBridge	1	81	384	19553	8624.75	12840.85
TiO2	3.5	   IvyBridge	20	81	384	19553	615.395	1053.26
TiO2	3.6	     Haswell	1	81	384	21218	6394.27	15595.35
TiO2	3.6	     Haswell	10	81	384	21218	739.876	1870.39
TiO2	3.6	     Haswell	11	81	384	21218	685.842	1718.03
TiO2	3.6	     Haswell	12	81	384	21218	638.678	1557.09
TiO2	3.6	     Haswell	13	81	384	21218	598.835	1461.66
TiO2	3.6	     Haswell	14	81	384	21218	551.581	1428.20
TiO2	3.6	     Haswell	15	81	384	21218	541.484	1423.13
TiO2	3.6	     Haswell	16	81	384	21218	535.823	1354.93
TiO2	3.6	     Haswell	17	81	384	21218	504.061	1353.88
TiO2	3.6	     Haswell	18	81	384	21218	485.388	1333.95
TiO2	3.6	     Haswell	19	81	384	21218	465.583	1301.70
TiO2	3.6	     Haswell	2	81	384	21218	3209.61	7873.44
TiO2	3.6	     Haswell	20	81	384	21218	459.739	1344.30
TiO2	3.6	     Haswell	21	81	384	21218	447.778	899.98
TiO2	3.6	     Haswell	22	81	384	21218	435.774	1454.49
TiO2	3.6	     Haswell	23	81	384	21218	454.862	1261.57
TiO2	3.6	     Haswell	24	81	384	21218	453.539	1006.42
TiO2	3.6	     Haswell	3	81	384	21218	2478.69	5985.46
TiO2	3.6	     Haswell	4	81	384	21218	1629.98	4411.52
TiO2	3.6	     Haswell	5	81	384	21218	1534.74	3398.04
TiO2	3.6	     Haswell	6	81	384	21218	1155.08	2835.17
TiO2	3.6	     Haswell	7	81	384	21218	1101.3	2597.31
TiO2	3.6	     Haswell	8	81	384	21218	902.306	2247.35
TiO2	3.6	     Haswell	9	81	384	21218	837.757	2042.48
TiO2	3.6	   IvyBridge	1	81	384	21218	10532.1	15369.90
TiO2	3.6	   IvyBridge	10	81	384	21218	1178.42	1761.93
TiO2	3.6	   IvyBridge	11	81	384	21218	1086.07	1665.77
TiO2	3.6	   IvyBridge	12	81	384	21218	1026.74	1515.04
TiO2	3.6	   IvyBridge	13	81	384	21218	977.106	1417.21
TiO2	3.6	   IvyBridge	14	81	384	21218	876.949	1392.65
TiO2	3.6	   IvyBridge	15	81	384	21218	855.256	1306.89
TiO2	3.6	   IvyBridge	16	81	384	21218	779.786	1350.78
TiO2	3.6	   IvyBridge	17	81	384	21218	758.509	1290.26
TiO2	3.6	   IvyBridge	18	81	384	21218	752.78	1203.02
TiO2	3.6	   IvyBridge	19	81	384	21218	713.134	1284.92
TiO2	3.6	   IvyBridge	2	81	384	21218	5201.94	7674.49
TiO2	3.6	   IvyBridge	20	81	384	21218	735.388	1290.39
TiO2	3.6	   IvyBridge	3	81	384	21218	3487.58	5221.71
TiO2	3.6	   IvyBridge	4	81	384	21218	2625.7	3918.86
TiO2	3.6	   IvyBridge	5	81	384	21218	2138.1	3185.23
TiO2	3.6	   IvyBridge	6	81	384	21218	1807.23	2712.55
TiO2	3.6	   IvyBridge	7	81	384	21218	1580.4	2384.82
TiO2	3.6	   IvyBridge	8	81	384	21218	1416.74	2128.30
TiO2	3.6	   IvyBridge	9	81	384	21218	1284.69	1916.24
TiO2	3.7	     Haswell	1	81	384	23050	NaN	NaN
TiO2	3.7	     Haswell	24	81	384	23050	NaN	1194.89
TiO2	3.7	   IvyBridge	1	81	384	23050	12136.5	17868.95
TiO2	3.7	   IvyBridge	20	81	384	23050	820.723	2100.16
TiO2	3.8	     Haswell	1	81	384	24959	NaN	NaN
TiO2	3.8	     Haswell	24	81	384	24959	NaN	1479.49
TiO2	3.8	   IvyBridge	1	81	384	24959	14247.5	21090.77
TiO2	3.8	   IvyBridge	20	81	384	24959	960.837	2204.29
TiO2	3.9	     Haswell	1	81	384	27028	NaN	NaN
TiO2	3.9	     Haswell	24	81	384	27028	NaN	1648.82
TiO2	3.9	   IvyBridge	1	81	384	27028	16708.4	24281.07
TiO2	3.9	   IvyBridge	20	81	384	27028	1141.32	2752.28
TiO2	4.0	     Haswell	1	81	384	29144	NaN	NaN
TiO2	4.0	     Haswell	24	81	384	29144	NaN	1364.45
TiO2	4.0	   IvyBridge	1	81	384	29144	19272.8	28472.60
TiO2	4.0	   IvyBridge	10	81	384	29144	2183.73	3301.30
TiO2	4.0	   IvyBridge	11	81	384	29144	2006.08	3010.56
TiO2	4.0	   IvyBridge	12	81	384	29144	1877.71	2873.31
TiO2	4.0	   IvyBridge	13	81	384	29144	1811.83	2730.30
TiO2	4.0	   IvyBridge	14	81	384	29144	1621.48	2610.35
TiO2	4.0	   IvyBridge	15	81	384	29144	1571.32	2343.57
TiO2	4.0	   IvyBridge	16	81	384	29144	1425.81	2459.35
TiO2	4.0	   IvyBridge	17	81	384	29144	1379.9	2666.92
TiO2	4.0	   IvyBridge	18	81	384	29144	1354.86	2062.42
TiO2	4.0	   IvyBridge	19	81	384	29144	1306.64	2402.04
TiO2	4.0	   IvyBridge	2	81	384	29144	9653.04	14277.84
TiO2	4.0	   IvyBridge	20	81	384	29144	1300.09	2222.46
TiO2	4.0	   IvyBridge	3	81	384	29144	6496.9	9764.35
TiO2	4.0	   IvyBridge	4	81	384	29144	4890.97	7366.08
TiO2	4.0	   IvyBridge	5	81	384	29144	3990.94	6040.84
TiO2	4.0	   IvyBridge	6	81	384	29144	3366.9	5083.25
TiO2	4.0	   IvyBridge	7	81	384	29144	2960.8	4445.55
TiO2	4.0	   IvyBridge	8	81	384	29144	2639.0	3991.27
TiO2	4.0	   IvyBridge	9	81	384	29144	2372.51	3656.39

